Stochastic homogenization of Hamilton-Jacobi and degenerate Bellman equations in unbounded environments

We consider the homogenization of Hamilton-Jacobi equations and degenerate Bellman equations in stationary, ergodic, unbounded environments. We prove that, as the microscopic scale tends to zero, the equation averages to a deterministic Hamilton-Jacobi equation and study some properties of the effective Hamiltonian. We discover a connection between the effective Hamiltonian and an eikonal-type equation in exterior domains. In particular, we obtain a new formula for the effective Hamiltonian. To prove the results we introduce a new strategy to obtain almost sure homogenization, completing a program proposed by Lions and Souganidis that previously yielded homogenization in probability. The class of problems we study is strongly motivated by Sznitman's study of the quenched large deviations of Brownian motion interacting with a Poissonian potential, but applies to a general class of problems which are not amenable to probabilistic tools.

==> cluster.dat <==
0.01206972187192876 0.5017441664827864
0.2524879213111781 0.4899274051050721
0.3474546878079405 0.4650838926968776
0.3219766295932172 0.4595966706900907
0.3208330134978427 0.4790988793356639
0.3112800804731307 0.4890056959946308
0.2859807414995448 0.3942829471319934
0.3224460875512313 0.4089086037525959
0.3048503421131389 0.456093243027587
0.2996557741541438 0.4893487591713566
0.3346289429670174 0.4614905840089497
0.2672148535097191 0.4758048392003693
0.272411945475129 0.4744900016059432
0.2769763402411434 0.4474265766975378
0.2950204861865747 0.4612781700411455
0.3769694973986098 0.4523280722057451
0.3245068509049693 0.4607370800485505
0.3290005649111627 0.4587397011296387
0.3309772418142758 0.5045521976375074
0.3372199014918643 0.4340827303729937
0.3205718512146725 0.4670167021129691
0.3313071148171508 0.4568173692011774
0.2841121079012102 0.5400365753038043
0.2920954170261335 0.4550399048491199
0.3073484474943032 0.4500259123788631
0.2820896169657565 0.5236336358949683
0.3379061259640774 0.5139413482904865
0.2658650986420303 0.5043309824922222
0.3716736523349458 0.4759550041584082
0.3322641863627919 0.4769798899006763
0.340428958884947 0.4622259892017652
0.3064290920594659 0.4538587566133384
0.3447462105943614 0.4301551014435229
0.4157031525446817 0.4986503372066157
0.3679154044310805 0.4273704580846836
0.3008125633968858 0.4339390071289709
0.2798778055493223 0.4455324103719179
0.3235729053601601 0.4816881847972396
0.3305223364389093 0.5283108125557111
0.3197435432437538 0.5030969317632196
0.3304799156126088 0.4812172251813353
0.5506687850160221 0.4952717455163129
0.536118054326516 0.4507308697575376
0.5336031038360557 0.5571290324725704
0.5006650156802702 0.5028536748243735
0.5844588360651636 0.5043440832670809
0.5672396061245292 0.4909152793640715
0.5588284930119896 0.4924730651517013
0.4763064051894912 0.4642555333517587
0.5492168734448142 0.4788143240520253
0.538822495094064 0.5324360864621555
0.5526453870286464 0.4463133378992186
0.5791049267534554 0.4989515627735867
0.5422705715920872 0.4870413359826261
0.5318255725601529 0.5198535696319392
0.5409176469203957 0.5178563731558914
0.5817788747327248 0.4676957383140682
0.5135785524950806 0.5072148737914091
0.5364244121739166 0.4467518731082569
0.5661339018495045 0.535828513645613
0.5382923914517562 0.4709426710656623
0.55714437444128 0.534786715832513
0.5608464297661694 0.5084862925564378
0.5414329679194031 0.440439492445499
0.6018046720268764 0.4827800987556239
0.5681986781652127 0.4629157487578312
0.5646770094217822 0.5565500315736522
0.5095064577870224 0.5242508023257975
0.5306961587718412 0.4831579728534213
0.560657551875851 0.5169944072520295
0.5077786669344515 0.5551645699894534
0.5399982963062731 0.4832818826531098
0.5908611553429911 0.4744334365734187
0.5669391779932844 0.4878463523223915
0.5136197669263616 0.4545855463404092
0.5526345476191756 0.511192628076889
0.5402764288147195 0.5179375897590101
0.4994625040247646 0.4842466208355071
0.5823156360799355 0.5004667120773832
0.5458507091251376 0.4874333050295858
0.5249184541426656 0.5172162872905633
0.5098402040343289 0.5311678309375389
0.5498846591993879 0.4934149275706184
0.5813749033608344 0.5340797204852619
0.5463710085414571 0.496593837778458
0.5978136638603317 0.5069110395976066
0.1740795999729887 0.03254584670596702
0.2053644646791 0.09392624350662943
0.1606757056537801 0.0531353906161223
0.2238203183884515 0.03980472250052292
0.171303751442963 0.008993802227150592
0.1963391221839021 0.05385413803293539
0.1482065693931743 0.05785011071317443
0.1400463766721963 0.1310420919786623
0.1844484880743248 0.06648579624036649
0.1818731270857895 0.1154037204738138
0.1750489533869338 0.06104218622203269
0.1966370768468708 0.09648758995612206
0.1589121735114841 0.02825392073301728
0.186862089725265 0.09756748898625231
0.1978781610598478 0.07737938938190628
0.1617148778664219 0.04377165840857736
0.1508797690536347 0.1122845440709415
0.1910889278376393 0.01368647316102478
0.1311467632289866 0.1068962189017692
0.1928634681248088 0.07870518608561128
0.1726458672134405 0.04239110138298895
0.2074336932743471 0.01591180012376717
0.1643698881343048 0.1049343515385539
0.1941810638978242 0.02284949280334564
0.1549149714249633 0.02238771861934866
0.2223987300925129 0.07511860185965884
0.1779623756708858 0.06655591194087933
0.1893600717466185 0.09610334610506366
0.2429841185895754 0.1145496811697709
0.6039797187984615 0.6959977526670414
0.7004890250392731 0.6866293442279032
0.6366899719299874 0.6584858168607726
0.6425970545820036 0.6619240379879894
0.6421095357495805 0.6905457491253997
0.6361688128757698 0.6336551881591088
0.5534949605049033 0.6978466669351066
0.6314548531640991 0.6832468026524878
0.6109297694356013 0.6551102936758181
0.5994069309245117 0.7348073348057923
0.6072291004667576 0.6888569942714924
0.5896601728359598 0.6869962602859409
0.6521705759922781 0.6822109014973992
0.6152414703401153 0.7366245679396615
0.5994397799252184 0.7555151212407878
0.6233908133819615 0.6928477760499088
0.6189856680552441 0.6981638408557582
0.6133260123580505 0.6883799764898448
0.5769616560103613 0.6494438050165634
0.6088611707714736 0.6976277482728589
0.6112562401938908 0.6534214512824159
0.6476347608652121 0.6667558875699541
0.5825716926948435 0.6790419109330221
0.6634425519538034 0.681938196913785
0.5846738977752339 0.6386504838409485
0.6422772286776964 0.6249876224025841
0.6633999390846568 0.6818743846757073
0.6326761921537208 0.6753053278130421
0.603521888856583 0.6809640672281323
0.5935083495043065 0.7058365117193366
0.6303065595051274 0.6116169096287202
0.5850619356346116 0.6973402947746573
0.626787909598076 0.7020698122766724
0.6093755236106193 0.6613019607490433
0.5758394609465403 0.6446828625114422
0.6497518317594468 0.6610668415972856
0.5905298689032433 0.6863133403876484
0.5763613285588173 0.6588423663183859
0.5969949042734294 0.665818688414443
0.6411521308599711 0.6256287127044933
0.6616061713860912 0.6382267212083399
0.6409580222815942 0.6888481175427
0.6594017294759562 0.6465093136291078
0.6444857031540987 0.7242606442191216
0.6363203542560204 0.6358400182320123
0.5842645012071489 0.6993169740648204
0.6480741851202891 0.6449420068091384
0.6523096920551867 0.6589875020954328
0.6488394835057399 0.6419655097847575
0.9921963329060269 0.004885809292775703
0.3643607526192558 0.2106030656761611
0.4415274930534311 0.1563911452523488
0.3606093927376017 0.1825563246422097
0.3752574468978095 0.18810039720733
0.4136489835491959 0.1071621787280048
0.4313054964119727 0.1646443027568979
0.3789057315867895 0.2081090840578664
0.431062158642501 0.170015896602381
0.4254029777063033 0.1976769588085884
0.3940697507240726 0.1805269397102263
0.400647517692723 0.2186243527701566
0.4138417498316661 0.1742665633402233
0.4144224239961975 0.1392263087224526
0.3699189887184074 0.1892212149434838
0.3600210915337921 0.1449419662326391
0.4146372443571921 0.1700707500501533
0.360267303563078 0.1982609592983583
0.4060523191097803 0.1452014239192737
0.3523964095451776 0.2163350394976024
0.3800363986690373 0.1360184104072476
0.4138035876681566 0.1581787852204086
0.388977485227062 0.1674192926981024
0.3567238662335316 0.1445998170401477
0.3774124445951383 0.1643697914990374
0.3972485424221848 0.1782873868109131
0.4249964238673901 0.190601655471634
0.4193432320271532 0.1362553694360391
0.3802391910146095 0.1661961455020526
0.4133484824339242 0.1693843142094254
0.4183290801935189 0.1732652711614068
0.426839543894366 0.2186487922714589
0.3810660419228719 0.1840633913000935
0.4001705261194375 0.1950349536836569
0.370050038058397 0.1571928196038452
0.5013171277216228 0.03897368642843194
0.4729538161567822 0.02576622994526591
0.4851405919687252 0.04601668083258773
0.5006941416253051 0.01434155424188081
0.4275494819640261 0.04149039610783944
0.4638643618814166 0.01794064259051272
0.4240344024250114 0.04019723681029895
0.4822175130348474 0.04180026446456538
0.4605920436131136 0.02964941328243119
0.4541913987416489 0.02281633957112641
0.4915334912224869 0.0598578225080731
0.4988072816329651 0.01741845968482652
0.4581136308762573 0.02102775264226651
0.4581509021625052 0.02164787995218422
0.4679759565415796 0.003660021044877577
0.51492314630953 0.001243699313790583
0.4737122848772114 0.04748687379350072
0.4399180654616113 0.02148595603284995
0.4846308648049783 0.01551090219779041
0.450237579874859 0.03312281597156336
0.4862308327696539 0.06577602592342549
0.4614591157067682 0.02393843112021733
0.468174720874096 0.01255128424059061
0.4798529265060048 0.0461542203348522
0.4472704580533025 0.03221990121009954
0.4461483012351708 0.00493565603148725
0.4665098856844005 0.03901749666620725
0.5209040686419906 0.01220537142732664
0.4368384025710842 0.01056902406057323
0.4313785854324113 0.00312518580091972
0.5483349877234349 0.03601510806377489
0.4632258877139819 0.01202417899358942
0.4655728723931681 0.005655257067055846
0.4671289905992236 0.02705911734828288
0.4860329370594542 0.0658948023119746
0.967279416005993 0.18028061572411
0.9214771294040692 0.1798002608949705
0.8971376398233638 0.1674934972208347
0.9099667833876571 0.1561883611389325
0.9462927171050468 0.1925409363689365
0.9519041896255469 0.209319807807839
0.9889799129901355 0.2034010912523471
0.9446503550665287 0.1444976619146628
0.9116599495197437 0.1932311879899376
0.9941626127236328 0.2409205460026597
0.9156833759800774 0.2331799325965089
0.9006765722915349 0.1853556841583469
0.9310485267590788 0.2255838764538045
0.9382763353782038 0.221323198005852
0.9651887466455203 0.2790966382151208
0.8740418756912166 0.1579041651780368
0.9467721418662559 0.1698586415166515
0.9449009697072847 0.211593353507047
0.9268326952906978 0.2095581855035244
0.927699597655506 0.222907619821705
0.9715877799121583 0.2153850377401871
0.9491222359454834 0.2368585267185239
0.9613934649599598 0.169214652784222
0.9103266791567488 0.2118720027031893
0.9523765583017325 0.2219725545006335
0.9325171017285171 0.1804922581626615
0.9328296962211609 0.1742516538046654
0.9259134385237188 0.2553687468543464
0.9245067998735349 0.1959084028818708
0.9072607856589922 0.2182697482235144
0.9705272258611195 0.1799684224615053
0.8753560700265897 0.1599716695692271
0.9145046833688488 0.1623668233000898
0.9807803285907573 0.2118692855989915
0.9421603103872994 0.1654275187566317
0.9317360305389712 0.2157019565849269
0.9613085671031146 0.1748965761108153
0.9166384507905139 0.2296301387854331
0.9228020150003535 0.2165278668717696
0.9152618738378616 0.1412561170376505
0.6470204104763729 0.01029907548661401
0.6697622158089436 0.02554518360849003
0.7063731960889436 0.001701051224192051
0.5953850299897682 0.05589251731807641
0.633805416196969 0.01363283518344966
0.6340571837446944 0.03657402601290945
0.6872546072017016 0.04281378681853272
0.6649268633294851 0.01295579343158699
0.6702178496282453 0.007609309175489466
0.6332409709216238 0.0554621418793455
0.6642253929938444 0.008227907831626467
0.61076375672938 0.0242424706402995
0.6943264943930683 0.007201463468860293
0.6409478478107837 0.02114780198750608
0.6244327825372455 0.06779935539634097
0.6249071633535467 0.01079652555105595
0.6059243407074151 0.004532855772174611
0.6654105673527754 0.03006669996197517
0.6466240085081463 0.002582372546138061
0.6459973140105435 0.002468364256597891
0.6089146986004403 0.03430318709069421
0.5913776259563336 0.003183408789550531
0.6975182314512746 0.001213323595781506
0.6698201462071688 0.00275385756292129
0.6600446547548255 0.01385172078242985
0.6186213547644577 0.02985435847258945
0.5863989546047068 0.02031373524725247
0.6364006363768069 0.09262852855678978
0.6946203540885295 0.03515047081848606
0.6199701253835819 0.01582286796495692
0.0004257899261126599 0.0188380414983474
0.008596026265703469 0.001520227186991872
0.5626846480257233 0.3257660627930032
0.5475293795887 0.3584341484024409
0.5289097513965305 0.2856769408091432
0.479602641439982 0.3712862121504585
0.5491286575091376 0.2994381839946563
0.5501113347742748 0.3060003518999933
0.5451495625905952 0.3620480043721889
0.5681561116465299 0.3881764332296101
0.5361718262454486 0.2750277093986491
0.5496146423282404 0.3415190085033923
0.4808232646829227 0.3322119001945102
0.523184744727338 0.3647608731357795
0.6251116150603226 0.3293394392089348
0.5584466952425077 0.285035099939593
0.4844535756529365 0.2921520909032772
0.4910652144524409 0.3132611164847157
0.5950418369313066 0.383003020833163
0.5907076267383758 0.340164091249081
0.5263236261218456 0.2818940422769013
0.5290843617150915 0.3373579667437338
0.4937815342881197 0.3545653752480951
0.5117774552348175 0.3224653147415644
0.5389111850346529 0.3420274288635894
0.5254165021493539 0.2948638343694002
0.5139670377958728 0.3079366241150558
0.5369499033855137 0.3261417603523465
0.5514866811862695 0.3414676566767885
0.5689149549160329 0.2965898310011628
0.5110678519711325 0.3817895260179875
0.5267902113175322 0.3349999568733724
0.5365682962335114 0.3202250052538992
0.5075924898550008 0.3158269533799161
0.5618118658533303 0.3140823048028815
0.4646285147271703 0.3276879561216996
0.5462107844345563 0.3402906667623126
0.5553549688707217 0.3350616274933446
0.5229327347285573 0.3056263762249953
0.561974843605405 0.3193762398532125
0.5684216486052255 0.3120486175527989
0.5520454613906509 0.3654343413836037
0.604627536714036 0.3253445907332655
0.5239612341587094 0.3269187367654045
0.5712209053730265 0.321470429966535
0.02032145353592055 0.3551458691904579
0.01151923878372049 0.4217499296584692
0.04849501839879723 0.4383834725132644
0.02495493881114803 0.3615829471572137
0.007065148319214563 0.4164716026952122
0.0361646365852663 0.4258816644309362
0.02262936742818306 0.4100184635017081
0.09633586542506253 0.3915472016095692
0.02023729364944292 0.4007345311059715
0.03995670757884821 0.3360230517437085
0.007428591625651211 0.398089172276914
0.01331447794281139 0.3653366042265956
0.02453293268351814 0.4112889956932901
0.006735007515959696 0.4071056706291718
0.02080903473412413 0.3684036497208703
0.01469406497770997 0.4000897188762467
0.001423462034682323 0.4903899791504274
0.006802655155657388 0.3889312312649364
0.03317549787125461 0.3227332701059932
0.007202949898650468 0.3898492932974916
0.009353659258135177 0.4096196018489081
0.08435608284579164 0.3615630447998195
0.01498044386270354 0.3825744454232214
0.01594912128068067 0.396969109908667
0.0436191661442481 0.4070345989139311
0.03275185162384568 0.403556783268517
0.08625305193714915 0.4266745129874535
0.02402699860739579 0.4030361736212509
0.03345967217405488 0.4052641584643273
0.03865200435292737 0.3849616540173433
0.02316060703926252 0.3762785622097571
0.01461358501544446 0.375027196391056
0.05753516795326434 0.3893848652463076
0.02100949930991972 0.3964294803592187
0.02782514698533303 0.399455990129487
0.9130988916849635 0.1058011370384322
0.9666970551586884 0.1288326825716209
0.970957747898391 0.1829790992528196
0.9183347739209089 0.1829276079908541
0.9485205029974697 0.1527036066097547
0.9503889082014535 0.1383321026602525
0.8809551345392731 0.1341388269545428
0.918487485605926 0.1288700069476595
0.9399804358620808 0.1318386551520434
0.9105566940209716 0.141205592547235
0.9660671944811063 0.1960856778244357
0.9315632390515206 0.1271136958167785
0.9384178142659991 0.158599802261016
0.9149024653377911 0.1168582979011376
0.9349086892638603 0.1950066689791268
0.9585323244330274 0.1636323298012375
0.9275869611428013 0.1571777970201123
0.8890042080923656 0.1920144231967849
0.9483921803631403 0.1348903359899503
0.9633964021019676 0.09644269654814816
0.9254629421951637 0.0926814911935919
0.9522533412243117 0.1454220582642452
0.9271442734179611 0.1766548086400027
0.9315857718852456 0.1845002400739606
0.9575092433433534 0.1823736993846696
0.9129317535257659 0.1353569981680891
0.9012519922768105 0.2137684175944597
0.9289311951786384 0.1360151027400064
0.9649465823679362 0.2041801629114454
0.898912477073402 0.1107244901815919
0.8982348784186076 0.2075558431465774
0.947720690339686 0.1234105614069721
0.9517415505641856 0.1332173303462698
0.9768385799730395 0.06726791751144809
0.8788635157764662 0.2613210279325642
0.8895411623261723 0.2905603544623127
0.8138584473509156 0.2472550606101338
0.840042938308317 0.3242034846681675
0.8629403142617946 0.320080448346087
0.8702752842123072 0.2328485446310272
0.887268651008723 0.2868524831601941
0.8474799505145854 0.2996959879552248
0.8873340295823331 0.2588681032217182
0.8281054496698695 0.2622059789520552
0.8920667108140296 0.2643055745903782
0.8453606392583746 0.3060702172589251
0.9015423875744324 0.3116923804918614
0.8678531812725264 0.2395784529171222
0.8749843883078701 0.3119062007297576
0.9197072403082061 0.3065372830366335
0.8595637753602454 0.2579569634760407
0.91391226592592 0.2883607990480898
0.8930249324008624 0.2264949913957328
0.9104785444628569 0.2792388413896076
0.8688387879089616 0.3506521539549446
0.8896234387961673 0.281590245210762
0.878929430436014 0.2838420158587016
0.848919745554886 0.2543824965529886
0.8696711003813085 0.3165181067017593
0.854304593692424 0.2923457103652975
0.8878880001233859 0.2862653267917347
0.8771394525357145 0.2493887736620402
0.8912891589784468 0.2643629671649468
0.9121184583298494 0.256954203095645
0.885505416098254 0.2635373379033842
0.8532259790419059 0.3249945849746932
0.8635045569096025 0.2515330550207061
0.8642394551428771 0.2705765672171184
0.8771847829448525 0.2753898587086638
0.8934790034638992 0.3077097840392282
0.9006488223640683 0.276807109869273
0.840202944163515 0.2806493802875825
0.8455905072703807 0.2819054500476897
0.8775416526992088 0.3128998066972422
0.897025463501262 0.3015761180312401
0.8582967472507068 0.2717353431497827
0.9007387690231098 0.2337012387710038
0.8944248980425202 0.2391339613952262
0.9191762286557635 0.2239346504972282
0.8421333772659301 0.2786373999762554
0.9027763128815207 0.2876678808960602
0.8319725294094985 0.3272416597019953
0.847998232064811 0.2938001740408913
0.8537053890949751 0.2723826602775682
0.8936464772532468 0.2767498564967144
0.8829421189653819 0.2500955318017453
0.8951460344399975 0.280992976539072
0.9165846591037986 0.3086317311433842
0.8895815216241401 0.295214183600802
0.270780002031201 0.132598026031912
0.2739600949558191 0.07575622104904677
0.2505636129509666 0.07740891709191892
0.3336526156648937 0.05962163526864164
0.2745296040606728 0.02268368778799457
0.2491008179524477 0.0516249672460957
0.3050603403092591 0.06377176274357209
0.3212442270305594 0.1151555503725384
0.2490144319756106 0.1021311472289354
0.2691161289015876 0.0434669055960328
0.3343751977738071 0.07146317865141691
0.3540550626317572 0.1085638103137354
0.2742907403085925 0.05715258931095441
0.2751199470830788 0.1227744244546646
0.2533822349413484 0.1251157758873228
0.2490085335230994 0.09082885132107013
0.2916509931706731 0.08959638970204013
0.2965275288872702 0.04907860154671189
0.2695593622036438 0.09626277422960237
0.295344238246948 0.0903401033322718
0.2675910980302622 0.07097547677984765
0.3018746499945337 0.1572862544109576
0.3137404189083327 0.08674588606726731
0.3568473180617465 0.1447669042678775
0.2896687727716697 0.1143453406342683
0.2731626765784108 0.116883064108993
0.2965464031654254 0.096577618047567
0.2143411849048447 0.1469777112970954
0.2891221051321168 0.1337615996220483
0.2453663678265193 0.04864060081155973
0.2715545265240026 0.08191978215686309
0.2416015906499968 0.08873916477396573
0.266957081125545 0.06742539728825991
0.2800140130191394 0.05490406511198996
0.3022525773282224 0.07518467893136352
0.256148374997798 0.7574955162959345
0.3289122977846095 0.7340704164653857
0.3223849789140454 0.7169833455711696
0.3290830185499821 0.7538000825499018
0.3049434450263465 0.7409940855150092
0.3441428946075349 0.7585802225472486
0.3392993211873906 0.7870988923184341
0.3285521676892634 0.7221023478074562
0.310169813009594 0.7198998951636211
0.302775621258095 0.7108215343914137
0.2495624504681266 0.7088843275067441
0.3057222896212484 0.7596541267585919
0.2924965313828433 0.7719058918334631
0.3008844692096597 0.7154335073833586
0.3202914328117432 0.7188868780629805
0.3589836682880607 0.7091397374708742
0.3158085621130892 0.7401388503402501
0.3305446276093432 0.7625477321045453
0.3467015005382532 0.7830896018098016
0.2973463524352198 0.8098538210119987
0.3524412665710425 0.774529514940312
0.3732456786555652 0.7388536064005079
0.3127123280753643 0.7377470041207368
0.3532393811786613 0.7917704867697078
0.310786239452667 0.7610513020750654
0.3678048752009173 0.7345442209529258
0.3302365745825078 0.7126849955620642
0.2956403646377969 0.7851066821727641
0.3275193527230972 0.6943364503280469
0.3258145064686042 0.7577067021995139
0.3405463557641608 0.7745571351720264
0.3977834882267803 0.7790489960193548
0.3526012693443151 0.7027014015858538
0.2884881885510064 0.7154297622475748
0.2592447406437808 0.7924671730432981
0.2600073917470918 0.7379117697842784
0.309358016041671 0.7435744381645724
0.3318978487993596 0.715088644712589
0.3343020157382467 0.7943332377780821
0.2408765140571054 0.9773248378530203
0.2676252421102961 0.9721739164331452
0.2497423361126412 0.9540170851793529
0.2536919208759831 0.9758321808728208
0.3103149190823273 0.9449663801311216
0.298015208968072 0.9297353124543535
0.2926255997545658 0.9985869799513887
0.2598043355502791 0.9272778497553408
0.262659354014431 0.9814113847105559
0.244565543256288 0.9625583189610342
0.2567395150765151 0.9285661464962928
0.2998429282402402 0.9997106534501649
0.2684342146090554 0.9685249837388864
0.246122782036279 0.9283019352180479
0.2619646277422162 0.9688419593421459
0.2777859652873657 0.9595795432076739
0.313971445167298 0.9581568030161292
0.2798972618861972 0.9449271895031166
0.2311564403393131 0.928794973952755
0.2685696574981142 0.9473803599590178
0.259918753825324 0.9339240643284014
0.2590758950062352 0.9921810174262167
0.2932295555039167 0.9641156154860554
0.2741624266159641 0.9828505098371786
0.2308268748153749 0.9235332488115798
0.2508784308804455 0.9190858973430259
0.2909850725795157 0.9964666073322846
0.2799006004876111 0.9778043420140334
0.01198405046643344 0.747475853336118
0.5925988885518146 0.8463089641691957
0.612224279426126 0.9091075445426499
0.6448240211992557 0.8140520294926138
0.6289331166701675 0.8652762598253216
0.6559918506459305 0.8825335708942779
0.6176040979228148 0.8648308814429376
0.6113913057950252 0.8600201685405001
0.6724803952671791 0.8591098493099224
0.5917852332766468 0.8243573641558887
0.5967236548844195 0.8499773024986843
0.6130978696797105 0.8133408349953543
0.6056274973073935 0.7667210086082882
0.6555262795157827 0.8351650016475176
0.6120747777786676 0.8788023740763784
0.608481979111359 0.8169332853088841
0.6358911262383321 0.795686700065921
0.6669337177177341 0.8202451818344895
0.6036684089671933 0.8288046572722675
0.6376586655189159 0.8543151486471378
0.6232063488971131 0.8263708369162694
0.6239849489042325 0.8496220040022529
0.597748157614582 0.8570780143677402
0.6177869272940917 0.8431035959740814
0.5622689664852741 0.8552563383585566
0.6226286331284077 0.8579914824093452
0.6314398427839154 0.8012941941282887
0.637636889439079 0.8738465693655787
0.6551432043104349 0.878756848436903
0.6322085108271224 0.8684344760895174
0.5991199712475027 0.850473684764786
0.6220584493081637 0.884143507566533
0.6101727833359699 0.8455550015816155
0.6854853241036551 0.8422368948200708
0.6221992074125172 0.8423381400586664
0.5984346565914355 0.8841825293651803
0.6540527994487525 0.8411931615387267
0.6697922472599033 0.8647276287447762
0.5932259447545519 0.8755263948916981
0.6098422755345448 0.8437170257216995
0.547415281413885 0.830985320628167
0.6303230782198532 0.8769790372076711
0.6342371720034268 0.8677601157010516
0.617978662623225 0.8530804497420611
0.6053843316924332 0.8521979660472969
0.601002316038282 0.888099419377391
0.5993476379083938 0.8172523863344738
0.6616090451796641 0.8872333343793185
0.5887741774308199 0.8912161514957108
0.63490299039664 0.8638988377693495
0.3240925959417186 0.2967636570615332
0.3872454807383364 0.3289360802407141
0.369561996153669 0.2921284311118951
0.3442146089820308 0.2748025201700012
0.3904903558961744 0.2956598388547166
0.4019973466658391 0.305884625873888
0.3172009895614323 0.2802425350614455
0.3451411827369608 0.2901909139606531
0.3974894768746504 0.2820430110504156
0.3869722479039888 0.3483242361022581
0.3446811759161231 0.2871905026784363
0.3579538060903203 0.3530314917484194
0.3393159080091717 0.2883929098911155
0.3890840610993258 0.3308286160276617
0.402257490275675 0.2881557782248011
0.3467748747803515 0.2661757971406775
0.3494157149656187 0.3389762886528179
0.3474104619933817 0.2938026398922348
0.3578060995207787 0.3013831491916615
0.359894810128663 0.3137741169485744
0.3489560783498837 0.3217093444895667
0.3616731027455387 0.3067825851516843
0.3113194016960783 0.3002604053243482
0.298534395494918 0.3080988204870478
0.3990393183116044 0.3044398036588084
0.3284772521725176 0.3084726116162095
0.4021875266799426 0.2832227180833622
0.4331152165991639 0.2767812882052489
0.3408300700196005 0.3146958708410263
0.3458930868044052 0.2596916044554798
0.3791784477132021 0.2635839687408011
0.3730706271622215 0.2790862650185581
0.3748352992444062 0.3536710549519441
0.3547385227877056 0.3559453853495342
0.3267009901518523 0.3086630579554257
0.3776014139015504 0.2942141720937813
0.3795071462901417 0.323768728553535
0.3397334503524612 0.2715302270183032
0.3722107657910705 0.2847816404439115
0.380522609068371 0.2953331310289744
0.3842575171092041 0.2739711202024263
0.3917671507225703 0.3250630345159514
0.4086748490955019 0.340026945413814
0.3776504114708238 0.3592808759481249
0.3953697358784856 0.3351472677078347
0.3420413754542573 0.2904802240113776
0.3598033609060929 0.2956369550539638
0.3287891762786663 0.274839919840721
0.4120945754007914 0.3105894631744535
0.4235991465396208 0.289014728981438
0.3903073040360429 0.2670196144841795
0.3696100224588457 0.2903445965316117
0.1574826811689471 0.2294906935277941
0.1933951621624595 0.1995290611658794
0.1238458937120853 0.1818654507880339
0.1291772615489138 0.231158423962318
0.183690399450842 0.2301138132144962
0.1385145010545879 0.2103748737965435
0.1401378058077922 0.2491461969428082
0.1461282800280104 0.1887422436890153
0.1599599210044075 0.1900985275746011
0.1520302504912347 0.2268974530816317
0.1582334966931404 0.2717174603506472
0.1724264544522909 0.1901795676174048
0.1640686284828355 0.1891062292854754
0.1846471527498166 0.2513894253453931
0.1873656461076758 0.267881511707322
0.1361236650968391 0.1971343083483721
0.152282345032111 0.1716871520238035
0.1041288788166983 0.2339081381825336
0.1536847890462924 0.2239139245766141
0.1698900080953046 0.2087207034850069
0.161842919577895 0.1700520455187617
0.1663870883276114 0.2234240862976327
0.1700596245292535 0.1806896331264473
0.1878641575419731 0.1813035415020605
0.148490633971023 0.2141005195220149
0.1406059596580498 0.2332509317104523
0.104395364679731 0.255338400437738
0.200416117027365 0.1135265419295632
0.20312910163614 0.186942661944533
0.1902046975646125 0.2292555805300669
0.1796690980813502 0.2376114859813662
0.1267438632565584 0.2063955524280658
0.183080395695074 0.1396723057300933
0.1566588358353569 0.2078838730103992
0.2376705136416623 0.1537563456253224
0.1395833213842783 0.2364492633585352
0.1540494177485904 0.1840511691520553
0.1099051458534943 0.2528196485504767
0.1442672297401815 0.1853599860739309
0.4867431966090785 0.7615323090953101
0.4427812823492254 0.7567712241294092
0.4842884077251386 0.7813893339001821
0.5205176945674368 0.8300249689406033
0.5030506598135096 0.7799419871205514
0.4725635746719266 0.7948553880787689
0.5067298740125877 0.7661458676760842
0.4494347449516198 0.7680989793236078
0.5390438503540187 0.7784677668081387
0.4982274445360522 0.7997421667671556
0.5633387685471056 0.750885108693065
0.5420798304409306 0.7544527058116761
0.4825569518247321 0.8215867734591548
0.4840267752936704 0.7938115295304456
0.4286235627600735 0.7624735190486944
0.4473489086736717 0.7918779962015685
0.4235370719221161 0.8208535263021134
0.5260792345427195 0.8491375842336343
0.4557344781648565 0.7560557582857443
0.4642785754134944 0.8273153637479065
0.4706075312799006 0.8330168116803831
0.4530889999220727 0.8192612102102708
0.4996578598422579 0.8131743795926704
0.4816365126924246 0.7351224649463232
0.4856021964020019 0.7667567939414064
0.4994898710373008 0.7755066735005069
0.4479755988795238 0.8395846420517254
0.5034484908566775 0.7818225494076491
0.4728395554361414 0.7661866162884668
0.4726684883676016 0.7622808374552174
0.4831405266624573 0.786037995818515
0.4759251359362309 0.8359893679838847
0.4956620086869665 0.7991341750276926
0.5224622895285472 0.7657909944309328
0.9636165265721238 0.1243116070331394
0.9839698471643633 0.1759572889246975
0.9902079530383625 0.1550250074167417
0.9986099537961272 0.1097566557834958
0.9879021661807222 0.180718953611732
0.9611332081009039 0.1538798149443749
0.9998941826724873 0.09962836132424369
0.9970512293829551 0.1799957056649183
0.9913278897113819 0.1768332284855597
0.5127625366428924 0.4912658108264771
0.4193536405184672 0.5441764497241787
0.4409297119129885 0.5016419761313428
0.5205690335745898 0.5185257804557226
0.461340747782338 0.4903913979709077
0.4686365583915491 0.5469694532676788
0.4676865908325484 0.5344800912794643
0.4705300063766454 0.5177326536282415
0.5070174860804346 0.508470588427113
0.5097973984308677 0.5128331391623812
0.4746401729581834 0.5396526934503907
0.44184864906141 0.5720246840861254
0.4224069319163196 0.5138391468277155
0.4335913335154259 0.5133359223316779
0.4973272175927663 0.5300407360613066
0.4922904777623142 0.5135145756432452
0.4793148502848854 0.5156107629161641
0.5106493870744587 0.500906572212408
0.4492673114019892 0.5448256590366324
0.393742224681226 0.5033732649545941
0.4597232956986606 0.5183347939837927
0.4427210588360517 0.52033422925592
0.4667628033812588 0.508754233827644
0.489048408416613 0.5501230477284206
0.4333542489713609 0.5086484382814517
0.3823892049433694 0.5298228724739482
0.4512515304910418 0.513917681812002
0.4431902382162856 0.5656547001735963
0.4222752864841985 0.5088258984599714
0.4640313462561097 0.5032903129907441
0.5065548792915564 0.5690997262588157
0.4915479249049531 0.5166090883686609
0.4561111249418001 0.5076681706644561
0.4306000674608128 0.5282800030330335
0.4678478884682025 0.5525770052374929
0.4705448108138513 0.5331224583652372
0.4492573461433716 0.5258614915761466
0.4875421721285237 0.5852380467802742
0.4048330267487287 0.4821502625460179
0.403383623372051 0.5395540133759638
0.4292811287005856 0.5599577830692529
0.4843194464758198 0.5269143625674055
0.4614462896595004 0.5522087583280596
0.4717312135556769 0.5407599403274814
0.447414571576062 0.4992812235304619
0.4431447260755437 0.4889086351948956
0.4235371447275042 0.4887934562350409
0.4505292020105168 0.5157930700062139
0.4061614253091587 0.9924739197673137
0.4250293932067145 0.9768972412919724
0.4188209909223221 0.9846548489565129
0.4294720758566814 0.9511603730835294
0.4003422031216324 0.9761016466369942
0.3760361809390266 0.9947788057182037
0.4509356718606599 0.9993292934912273
0.3994116564568682 0.9929622721941483
0.3683578551104302 0.9666805918965428
0.3871880772097118 0.9656684152851421
0.4126557293744625 0.9252238984972878
0.435731821612461 0.9835798920815734
0.3751826312156865 0.9708013384340988
0.4211711904605848 0.9805362299711318
0.3999296446118228 0.9321076072196286
0.3997802356826458 0.9780198799918211
0.4302528450409619 0.9524955933104552
0.325715847906041 0.982545262769421
0.385573583153904 0.9866056843830096
0.3825833298176069 0.9634022427207166
0.3934855990632776 0.9546144195307457
0.3031784204391942 0.9721704393417018
0.4218616611867878 0.9757993120997581
0.3999222100107154 0.987727827042027
0.3921020301059505 0.9702361314434474
0.4082231428226596 0.9526229504180076
0.3913906417084065 0.9594612073779301
0.4598303526773881 0.9593052388848152
0.4777582508379991 0.9750969660914819
0.39998877937833 0.9361519332368149
0.4392703069421492 0.9975455182762962
0.3938725271253898 0.9369853062207728
0.424281526026392 0.9645383188849181
0.4175072869661376 0.9927353229224654
0.3976750177433846 0.9905427383081498
0.4370026215103686 0.9642097892649814
0.3969241478188829 0.9947698748396114
0.8146847524294214 0.9531756699630585
0.884000260992347 0.9205658979149334
0.8384323850940547 0.9819173705888047
0.876068784896486 0.9520284897283904
0.8582803134606417 0.9695062173754659
0.9008045405910154 0.9123989322479531
0.8201998957924376 0.9873527472592466
0.8764680247586861 0.9266625694766691
0.843062587670719 0.9002969366083285
0.8186982610277536 0.9598285241511006
0.8418224055874077 0.942729116105268
0.8437062330645428 0.9326728514287819
0.8257739369347523 0.9031651335231705
0.8428080473872138 0.946465741264189
0.8264136043180483 0.9548559599261336
0.8825394354890944 0.9532659486786724
0.8102782781056527 0.9683106562691004
0.837636496883097 0.9461617068640809
0.8584190242670058 0.9573377597908932
0.801940137179874 0.9868201977496091
0.8165370566391666 0.8858058381294598
0.8035782778974465 0.9901341517554181
0.8560967795407577 0.8857396409665609
0.8647565226360333 0.8843539674905374
0.8936532601071738 0.9596260054192413
0.8567381113777357 0.9773788165618351
0.7686013293053292 0.9341566431222146
0.8344290812452569 0.9296960615493424
0.8602093955897449 0.9560988994584244
0.8372785780132029 0.89835296631781
0.8204893497987709 0.9449206334107938
0.7587662520299236 0.9770150531480574
0.8623450117907373 0.922320234637825
0.8407281543499449 0.8864486231710117
0.8852789251597437 0.9666243869753406
0.838225661028636 0.9000071927438839
0.7866934740111499 0.8863053702971022
0.8460106010193299 0.9110272576564425
0.4410148561046373 0.01475144761320654
0.4661145647341618 0.005374876284341842
0.09629440343072188 0.840270194161377
0.1643454518866367 0.8198730999484788
0.05838081593314298 0.7790862924524059
0.1136148156244923 0.8601151873511153
0.09981494604268712 0.8127436583934234
0.1335605050999324 0.7635735905953649
0.1005038837399871 0.8139042438055282
0.0991002437027218 0.8396920762254981
0.09416858602142938 0.7895903783774986
0.08076043482653217 0.7674800275138817
0.1211512258053136 0.7868332511812225
0.1203542595616664 0.7986994119353243
0.1527543533909047 0.8198664232093698
0.09836218065014823 0.7917480370343959
0.09273154444033543 0.8388344026030071
0.108841907900432 0.7514240422424291
0.1187117080924574 0.8509917084894995
0.1250354511725679 0.8327406133059062
0.1157059654205351 0.7984336564076656
0.1210115429821079 0.8163065298005783
0.1305580122984402 0.8267425000559789
0.1380107883515099 0.7878967000326068
0.08891538595943571 0.8311009876205835
0.07714544480672428 0.7931246830098568
0.0564335944302216 0.7962981857173665
0.07716088117394553 0.8267776077882967
0.1022683809390496 0.8421244795281769
0.1095572463387451 0.8640236244396357
0.1355755690959963 0.8684962789733804
0.139028255118106 0.82277064297355
0.1102910780293829 0.8169754366612957
0.06873017160949231 0.8066198592589576
0.1364998721136632 0.7869100504908471
0.1040860788326834 0.8091069670966387
0.07577999980173253 0.7664314766681668
0.05154842062418957 0.03570037819296956
0.8271660981939024 0.9818934505901407
0.8477519386383251 0.9247986321962622
0.7754432888769025 0.9178177790156645
0.7344200550289413 0.929251081331397
0.8220325245895395 0.931722836692402
0.762711234792988 0.9369667435544538
0.7711307813687943 0.8948972932139996
0.8282077334576138 0.9525667725908605
0.8145370370264441 0.9010889722225288
0.7934544130671286 0.9761885898321693
0.8176720135901742 0.9450034061885724
0.7554818812285279 0.9052827220934488
0.7907559111677063 0.9478792886331527
0.7736246085843921 0.9464904157170497
0.7803244927852915 0.9054110706751344
0.7893675972692847 0.9495998305870136
0.8099841557009391 0.953222552275158
0.7989804031853313 0.974187501737623
0.8149971101769391 0.9436784859692035
0.796774574842971 0.9873317468781583
0.815382203562912 0.9571299097328756
0.8312627549187697 0.9489844005983649
0.8435632254569989 0.9699821592774286
0.763302084778766 0.9474421597894979
0.7593855174604066 0.9989767070518187
0.8042925027153266 0.9587490367635018
0.7559607999657015 0.9685641476245999
0.7622921263270392 0.9787865348604118
0.7342828813083039 0.9150477533985881
0.7489520440871072 0.9529851406104338
0.8009603823327089 0.9820383759612369
0.7645744605314332 0.91220998350488
0.8422025526135919 0.9428092837869564
0.8090621734743509 0.9482328816755681
0.8084467872722759 0.8926396437627391
0.7364231181958489 0.9889241955092095
0.8184070753828451 0.9671451244698286
0.727636738988482 0.9412298619859586
0.7951889392534348 0.9754476383644186
0.8061970519735547 0.9452884854351338
0.5400038313721974 0.7870135021258379
0.5191001919053627 0.8199333600249457
0.5758352914329273 0.8322757819208608
0.5338966459283929 0.716036700881745
0.5536740200112157 0.8339193424321976
0.5146895344444328 0.7850154608185711
0.4772080517700116 0.7799971124771071
0.5372929782030962 0.8373913966052632
0.5414157434431962 0.7712842231340425
0.4746947956700391 0.7567814276557566
0.490662608813765 0.7661912933669346
0.4936199056817704 0.772065265179814
0.5198415170242239 0.7895805129474338
0.5188582233698831 0.8036232541938021
0.5036086783139077 0.8212725433281378
0.5206184093618471 0.7652327703216792
0.4832352199757782 0.8091409338038057
0.4887232735735972 0.8071722578518382
0.4820946021106606 0.8220343888095279
0.5208064581965867 0.8219701899833005
0.4994706729213913 0.7539604675016747
0.5388788616711371 0.7940814827666759
0.529916557746544 0.6947376920125798
0.5124033101348002 0.7810395943917521
0.539235587394174 0.747842268041948
0.5206793848793665 0.7973961059420518
0.4946090329584817 0.8150267289677242
0.4950713261335882 0.7277443418429407
0.5172916358428412 0.7676346701754095
0.4921103081831688 0.7618171170788439
0.4706853530746473 0.8113304438536969
0.4782622686260897 0.7565893203123155
0.5452795602370686 0.8280997937786858
0.5146390646455092 0.7665898225562228
0.4516680256855 0.8208883329867455
0.5159830388696963 0.7865998506061054
0.5159276005936858 0.7560436428762906
0.5685576614049281 0.8085751774909791
0.3415614099603836 0.9610361792140535
0.3132261573663941 0.8893633093714053
0.3457383118520162 0.9484809299904489
0.3494648159476785 0.9356762945252097
0.345281123567261 0.9572306493922949
0.318086430766749 0.9061840567589865
0.2924110508267985 0.9637923350177866
0.3391394586681005 0.9795798204206803
0.3520062651349703 0.9423626648070043
0.2803489682161254 0.9303455431734327
0.28279533069485 0.9331865329398569
0.2576666116253717 0.8946737990734644
0.3192936678133099 0.9446435031338045
0.3936629137509404 0.9037810260852522
0.3760891675984948 0.94619400024463
0.2936687478712148 0.9416210907885048
0.3238112689315598 0.9972132799230129
0.3716585270213784 0.9225232701191699
0.3235447294234515 0.9503461800661255
0.2914424735904905 0.9097084697420326
0.3367334204797504 0.9360644084034271
0.2852605666018527 0.9526666295123207
0.3444380744500268 0.9400190161372234
0.3596244044097148 0.9846284681799325
0.3300742992366028 0.9394462289834835
0.2995109185791461 0.9860262484765914
0.2912036536703635 0.8750749525199981
0.3189782084733315 0.8835679783280883
0.3210602527365975 0.9209792779496715
0.3446744473733636 0.9238225754636286
0.2981063389922832 0.9707686686588023
0.3369588281872263 0.9654918257394512
0.2561629066868343 0.8854407147139909
0.3068376981278592 0.9028667880262055
0.3201708667476934 0.9553053447006268
0.3336284326429656 0.9193387644464915
0.305583855798123 0.946533974706037
0.2838783662513876 0.9503161233339483
0.2975206374445158 0.9102685656948267
0.3210328680827843 0.9100711818939325
0.3536683121053199 0.9163757827935304
0.3331186520529887 0.9238161963097095
0.3500680794814267 0.9602350339961525
0.338645314527262 0.9532940663449543
0.2499201680239359 0.9154582427680976
0.3145551167689844 0.2109141786533817
0.2944615095999611 0.1848754554941338
0.2900813974627082 0.1911641183845509
0.2695850292431153 0.2224579848436357
0.2923509478719879 0.2167516650760181
0.265937327925418 0.1757992319251079
0.2768966864411559 0.2021031442352212
0.3533424550832061 0.232781962274973
0.2887546072325173 0.210690983068911
0.2950923893961022 0.2302112459222262
0.3011211147998587 0.2793768256915374
0.2633198885169058 0.2181432470384504
0.2892670542588212 0.2796087574626073
0.2534682294666554 0.2107685081330193
0.3090955212792614 0.2158309389417687
0.3177098108898667 0.2533539037046568
0.3282042717936207 0.2324700260911711
0.2611662728146529 0.1661351279221486
0.2516834187103629 0.1863703351256921
0.3546051284188016 0.1631148153731231
0.3446562097609553 0.2497209248859923
0.3122096325126836 0.1786708693157002
0.2613686522775678 0.246834486561102
0.3054056322872399 0.1947349822726723
0.3059215087663849 0.1729851386877173
0.2952123050089812 0.2303180770567632
0.2696427952237533 0.1836355210790407
0.3082374688496078 0.1735685852931874
0.3277958752753161 0.2037392404252914
0.2477470664391774 0.2618127779529142
0.2767185252846491 0.1632163188854158
0.8921903893765538 0.633429320552354
0.8460883087027851 0.6130081877420585
0.9300730216362446 0.5962152261104184
0.855965170344231 0.6380999723183507
0.9024604827040328 0.6407041433632097
0.8982528655274256 0.6490141688708734
0.905392088502904 0.6264426944227167
0.9240262581137543 0.6708106368940481
0.9472876582184413 0.6435001390646145
0.8709022848526364 0.6816854812957097
0.8978035257656451 0.6815405268692143
0.881766876005838 0.6073927916891546
0.9110783772466227 0.6278407807846638
0.9038132377682621 0.647668283978703
0.9113228075066967 0.6014503284033386
0.8636792323397312 0.6234149831674468
0.9424985607929366 0.6498252953014405
0.8817581335015621 0.6034400644539664
0.9075199076729369 0.5643982399304399
0.9029501113938867 0.6618258704160954
0.9101532532326582 0.687732023377065
0.9020228589461364 0.6662898459522841
0.8880895312835372 0.6508562246170764
0.9252396103365222 0.5508970930107714
0.922818524926588 0.6473528003152981
0.8854902973538472 0.6458505749060028
0.9068849191016484 0.6110454925640301
0.8792718157748013 0.6128665497949964
0.9208955438971101 0.6011483305234497
0.8541822521322369 0.5956596076503803
0.9015607376590683 0.6188832446775254
0.8593053076516136 0.686618954319946
0.8734369324163009 0.626974695458643
0.910238475178158 0.6627662686238913
0.8200569055958784 0.620761978767012
0.9150309382450028 0.6440972373559023
0.8781051295908056 0.5963614642819991
0.8537873270713151 0.6061079000260394
0.9258565891956211 0.6681556034977214
0.08925640161704386 0.9742352054384177
0.0508148841965403 0.9670977891573543
0.1208895699475384 0.9737009241245347
0.1229628617353755 0.9682163054514877
0.04225037579954297 0.9551401604450761
0.09106352825076515 0.9256653560121106
0.1445445954792742 0.9761133854299283
0.08221110911239476 0.9890008080862005
0.1052641147478825 0.9447984723554946
0.0719880561442703 0.9951897619594293
0.1548062321548917 0.9882340311119409
0.09618903623291597 0.9718610386226795
0.06234150619845968 0.9847166044531046
0.0808117458841642 0.9760444487481629
0.1376565976873565 0.9708134507732588
0.1448267930020337 0.9548788320212952
0.1463418634106134 0.9372623619392765
0.1310049024204911 0.956737071271762
0.1112609259932454 0.9810832799185555
0.09872730575780639 0.9984362807253099
0.1068622667269864 0.991051363832479
0.08040982772122156 0.9998699233892565
0.07461137949206197 0.9636018486505274
0.09012863656160422 0.9247898184540844
0.1235438277287253 0.9572000025293919
0.1633477178551121 0.9703132612522904
0.1079210641673637 0.9949007110095214
0.08415060781490472 0.9460251373176036
0.122647932444315 0.9403874503350507
0.08519638796741079 0.9714751848562356
0.2530097032565508 0.515471938685642
0.3339722732650453 0.4752020967642137
0.3294016485617375 0.5111861662821801
0.2702358766320724 0.5276300457302776
0.2794325896304087 0.4969530133642069
0.2842160854131431 0.4708682909674484
0.2585608182803402 0.4854297361848496
0.3254944295508422 0.4728947032552863
0.2840145690051385 0.5058250542369941
0.2938740037737827 0.4859494673813344
0.3556500525804238 0.4604158172670254
0.3448043153959238 0.539728141611443
0.2962299779116728 0.5017012807637719
0.3129292144225981 0.4569985470082895
0.3117059965863017 0.4581573435773837
0.3333689288699406 0.419442464277837
0.3077047255850019 0.4931170770867496
0.3111850805702366 0.4748593238402498
0.2758020404222568 0.4451900403479145
0.3566621150416768 0.4869008095277254
0.3203131535241349 0.4672518506980607
0.2879498315648824 0.4710151094586488
0.3805392238391301 0.4787251084577817
0.3187455614879834 0.477489937154331
0.3219380346469845 0.4770897592648922
0.3272901967975118 0.4417878448338698
0.3140684000261306 0.4908485173139393
0.386556801399283 0.5379425925910696
0.3460294712649659 0.486642788150479
0.2832856945069176 0.5196492895382432
0.3209187199580013 0.4727586942321046
0.3250188011090329 0.4927724420209872
0.3233779212338092 0.4848048577385948
0.3270579036675821 0.5046487423808947
0.3095804868433509 0.4773706007271782
0.3283902136892395 0.4971328424530146
0.3502111762726269 0.4847799880233706
0.2919269107304879 0.5155908988526373
0.004602386193771318 0.439221956563554
0.2415982235765408 0.02235375033712687
0.2289877024274032 0.04522326967355347
0.07344236094060355 0.7707050196446973
0.05037676931611418 0.7217113658260956
0.1244704827053432 0.7004269896552137
0.1038345286096579 0.7123101999760478
0.05088136789370407 0.6453737957012607
0.09003881162389105 0.7732045105502747
0.1004894917949576 0.6442197102240753
0.08708143334647833 0.7838118743584394
0.04899428705390939 0.7146449659644847
0.06943344642509969 0.733672302676625
0.1226636965480634 0.6842808819117454
0.1066705558827923 0.6879342764054925
0.06923369576877694 0.6834514481034252
0.0835814616054037 0.7341113518228943
0.1280802416808976 0.6828115347475708
0.08721935491351258 0.7324347933988674
0.05173023964163292 0.7321872077091878
0.07679394511847143 0.7018888987633652
0.08364838503214046 0.7029816381484784
0.04796934881895989 0.7000078318699854
0.1029192192757841 0.7202232385166059
0.09546179867863999 0.7100063345168179
0.08325676380372619 0.7192371352037595
0.07068486862841938 0.6785922327157354
0.09331997066504569 0.7222052727059568
0.01312881394126111 0.7032180475446792
0.08631768742281863 0.7275936786971977
0.06134086071315885 0.7401745771354215
0.09514883579778242 0.7358787498488208
0.08130466686224237 0.753227858789174
0.08982785109302323 0.7122504324940394
0.1076750811013454 0.7168354895592122
0.08994533614744865 0.7253451312717213
0.09850852776973149 0.743657112323972
0.04907615166806195 0.7391011296530114
0.08079034297501417 0.7357674990471564
0.09002373110131981 0.7148735926052199
0.08265738991221293 0.6976570249520069
0.9774859156793668 0.4891930398883444
0.9601303628553423 0.5033901584338649
0.9996937404875785 0.4792576367123642
0.9947632927559591 0.5194938747567089
0.9867930940247559 0.5530133579214881
0.996025151896525 0.5270295393331733
0.9951119657524362 0.4535702710498162
0.9962509965042925 0.5819899495581491
0.9895046328540646 0.546961603927506


==> poisson.dat <==
0.7689851100416865 0.3118765498889148
0.2751136451021385 0.8795234957896187
0.4503836488866566 0.9733232565390257
0.4866823943468861 0.3818277582778486
0.4031837359668908 0.3876152166948184
0.6741669557311086 0.8486354627629784
0.775929188780721 0.8259435630556795
0.1746729214271633 0.3281410265070162
0.4506411443944109 0.6389642831215958
0.6104829606629507 0.4887772164100675
0.1740686983770399 0.6872185801848457
0.5371479560410345 0.03438890196891091
0.1004248961376049 0.8151045411599741
0.0002569880646204226 0.3373443337829155
0.6493778352035513 0.744079559270339
0.1312722518737937 0.2852431318118494
0.8400919006046225 0.4764352316710674
0.3051278488930065 0.6131444682317987
0.9603136349223758 0.9009464184237782
0.02908078309526223 0.8263449324169696
0.3495224844086303 0.7091484628389998
0.8350071505313275 0.2280995114513685
0.7150802895716606 0.7744607321088525
0.9816202262985803 0.3543174054001874
0.3645683523376617 0.7463358311023677
0.4868460393532255 0.234326435214876
0.01758667478979996 0.8809630268100402
0.09798601392536314 0.3995929554849442
0.03627379727116879 0.9847515526687427
0.8211672294996235 0.8906744295831921
0.9194053431263055 0.7625405306407288
0.8942423350697515 0.1901605309684115
0.4397216886336257 0.1485787708092386
0.2732398707207495 0.4475897581439902
0.7981397838487503 0.9766560945770945
0.4760904040709888 0.3406464955024071
0.3717167142642491 0.2827531487223537
0.796382148930358 0.4353480249875034
0.8150887729734256 0.9491399223406677
0.3064515224698117 0.521336456651929
0.07133365102582127 0.7693844821840112
0.3272780681412266 0.227414021129649
0.0837641421672624 0.9720917639280335
0.7161986105732635 0.5893197695503453
0.1003514049399239 0.5067074370752845
0.6437982517846412 0.9912846479579871
0.5894807750228953 0.3966316787524549
0.1395543775184425 0.1231494893216678
0.9663814265653704 0.2780629415188926
0.7670948749523697 0.3737681475131285
0.7013393095351799 0.2920650039055604
0.1341253457507725 0.6451659168814783
0.8371518737951154 0.06453077930993527
0.3223014379314746 0.4933633350250698
0.8046979183640741 0.1072092411684036
0.4803078205774809 0.8883339572363199
0.6730902217228032 0.4394062193001082
0.1827854758230461 0.8290212145928135
0.369327460168594 0.06575701230546298
0.7752318610583596 0.4842705388669481
0.3796716363017247 0.4981545859246699
0.02788279458877756 0.694741066228115
0.7588380395135025 0.7592346624617206
0.8496577753886684 0.3255213933696348
0.9774739640354823 0.1548920602190422
0.3360710574860364 0.9406332984201847
0.07754796844064453 0.6208076173193353
0.7046504716160384 0.2098715491489739
0.4575090640426708 0.3873260678501489
0.5819681736472516 0.5385599923316554
0.4749134738156263 0.7896509827133007
0.05206713394601885 0.1108767344211507
0.9510444340197369 0.6556709299556471
0.5301732842487087 0.9438687877697792
0.4827978771882788 0.6965240198562036
0.4432037536753711 0.3628725741798817
0.5413612083534985 0.6781900197318801
0.1960428641989795 0.867258573165492
0.9355629592409562 0.4128845895742939
0.939651341278571 0.7294453996775107
0.3614395087585456 0.9077898001722535
0.2750782902874629 0.3456729283569281
0.4251951689226188 0.7366648805409992
0.5599586729664257 0.8668797813386511
0.5262650013812702 0.443864409695109
0.06116495911883972 0.64339316344485
0.868765607610879 0.27704592119386
0.5193300238262154 0.9020539503771933
0.4190473657669628 0.6278005845294365
0.6952822728162207 0.3674460089870733
0.8728795332537931 0.5335782561351847
0.9301636507683606 0.9971669109872902
0.1252694664064575 0.9105369535322488
0.3370990480039575 0.7197691113586274
0.06426795956503521 0.1224584694437484
0.4918004847657444 0.8470123189546463
0.1974519476087254 0.9876164834201182
0.6312885687951474 0.5587861303138344
0.9123442638921689 0.5959382533849874
0.3078200688343363 0.5923278769928826
0.8237837282314475 0.5250801328193538
0.4483877315248589 0.7205280760723929
0.5991886086120837 0.5065130982935452
0.6819694939045632 0.8808020674107727
0.6081635258798587 0.8977149496215135
0.1655452472088335 0.7223894685207344
0.02822778692223231 0.07437543148785968
0.7188719792610345 0.2531699942020406
0.8843628050942151 0.9356070989104037
0.08643332228349791 0.4683877755884977
0.6799010270129553 0.8648803151624365
0.9680080560700723 0.9230891996841193
0.3691071471519307 0.6508778728244828
0.602430967034349 0.7385821056733718
0.2147374364959191 0.8092803839787022
0.7445987912129266 0.122168868263204
0.3141574353802047 0.954064249995266
0.4785777567943623 0.857741688975904
0.7567907488964672 0.5146473844956053
0.2037308795665372 0.9558282185420688
0.06135261542845065 0.4538740638287537
0.5972338637213601 0.7035414021191402
0.7034975287361371 0.4004261227089134
0.7494981658478076 0.01155613939829208
0.4062874477127522 0.7904945185540183
0.2236873788367053 0.4843108296388652
0.2773347293084298 0.6471999675346864
0.9634480566278631 0.6342126231697485
0.88529684610198 0.848970766829554
0.3662679166070829 0.7163070079140419
0.9224441397444415 0.4637103791801538
0.460367124607793 0.6157430033677892
0.6762696268474275 0.5637742163247398
0.3806373534775506 0.8360324404498483
0.9695593147714227 0.3027707293787434
0.3583344619010032 0.1520834278715349
0.3711796340930824 0.7613152583991778
0.002964208306566784 0.341584167472722
0.02782430626834713 0.9459981169552057
0.07841610287371341 0.441941195458474
0.168221300321714 0.9180618293120701
0.1903390758479107 0.5426070513062243
0.3145667185910725 0.8571659373278339
0.4197857422725542 0.7322627545600626
0.9626184963233771 0.5087271098368561
0.1686856356617741 0.6714658000221765
0.6463675739997247 0.4809910973264972
0.02326138815805061 0.002827326725990553
0.501870737816516 0.04759824067677414
0.43994372174546 0.1787544160791071
0.16536356473463 0.5534938454925378
0.6883934798552082 0.4121555184765731
0.4844891992053912 0.05397866487592055
0.8145864272121413 0.5530614447810935
0.330229835282848 0.7630000488374669
0.1131652496509505 0.2088016671249336
0.07067433293078644 0.7577165368071226
0.9782188695154533 0.6138006892116579
0.6756755036717105 0.1495946539690815
0.1370413080884026 0.01564910734787421
0.05740522529843654 0.4285469227312085
0.287127222631013 0.2176610767108445
0.6538347072069671 0.5613702481461706
0.9395657217002545 0.9066057947902151
0.1823447458603596 0.5750076631035286
0.9566522942956125 0.8609819813688916
0.9396940568463956 0.8420270584000183
0.2660977083966735 0.5946177306695098
0.4486938765283189 0.3089902123824318
0.9909334098361885 0.007242918233758155
0.9547730611890809 0.6061118540667413
0.6544862026735768 0.5739562403107099
0.09468055208777497 0.5717163731696345
0.8046533875537922 0.3523308059266225
0.6784873317577493 0.1900376987277081
0.1572334944456281 0.2953507390198633
0.5726007649268533 0.6777998865454944
0.2456424390951865 0.3217904484935625
0.8404971315440823 0.6356448864927094
0.292348245859347 0.8004658201911715
0.8901411028185144 0.2546085749923925
0.1195224818615388 0.3896197780376152
0.9807283749045681 0.5204685122705807
0.4802731242916834 0.6402696332700547
0.1407191693586545 0.04405260279693483
0.5878472047412123 0.6993820728842927
0.6334408897518136 0.8065309255787807
0.07015375160552843 0.8137744224056324
0.9704799691764046 0.5680590126133158
0.06323305677808959 0.8563194131065597
0.4244599646503063 0.02782456493530321
0.398633593581708 0.696323983100994
0.4784948170360813 0.6689945563914237
0.347662735042775 0.6637069842034288
0.03909566977499783 0.7067797595718494
0.2493003869023464 0.6277394752387848
0.1970654962855329 0.9059155086806381
0.9826949803449896 0.02057792366818816
0.6330996910173035 0.1195984841867085
0.02885772611423314 0.7726419938432378
0.4873285771520526 0.8094590069564922
0.7464145953150695 0.1376250521334397
0.9683430983220486 0.8660515877248741
0.2035599225534324 0.3703510815659861
0.4116767558259577 0.06783126299412483
0.1828271643830259 0.2259908734569531
0.01412849561578082 0.3193879941228399
0.5912104835002628 0.1519752459022887
0.5271815859937488 0.7774223515836387
0.2114540391874952 0.504786133626112
0.04224057508588967 0.7490477095087946
0.04312489127352652 0.3130843876071687
0.7011167494051105 0.6089570018698796
0.3089801442873215 0.8234725309430311
0.5755391431900829 0.6554583336153462
0.1421914711695372 0.3668197592116053
0.5021475726724628 0.8117164654390084
0.7284486692340216 0.3829182718025321
0.1064594957965875 0.8260209316747349
0.09520332416149584 0.08070085308448176
0.8612813942385492 0.7589276609956875
0.8430603482764972 0.01132127080939132
0.09125844245374708 0.8954298438199503
0.8258939056266897 0.1329420895999088
0.6965849007296123 0.8712662844346299
0.1645828785390341 0.5519329683240287
0.612548467663718 0.2118729612378563
0.7161424372685667 0.4190178071542499
0.4602567774633071 0.3063333415237983
0.03438996268903687 0.952741226014944
0.337872292629898 0.660821401470018
0.5243743199794706 0.9228123589210093
0.1277312926806055 0.2428581262620924
0.2981061963412937 0.4730564788298887
0.7979036283923319 0.1751008548321677
0.4506214963007194 0.5930544386202325
0.3441194865618505 0.8511390721762497
0.9897541319517613 0.6880390725857053
0.6193990215036429 0.672699915061813
0.01466023421042866 0.6463239502523004
0.07558171046586863 0.07768991660119744
0.8305726634644255 0.8730426205206754
0.3741199303653797 0.2032010211350148
0.8695936602167748 0.4809819886172009
0.1291414346483286 0.9134320600530044
0.95941131194746 0.8879553966878038
0.9784455877084516 0.1054308407717913
0.7182147488211802 0.1421949449309429
0.3791603285392434 0.9181354703559524
0.7816189262250737 0.1301624986444465
0.3091030253502403 0.928408024380064
0.4732211387562585 0.3711042204816786
0.6065456067139816 0.2444378502581736
0.07519169097384464 0.7782336297012145
0.7127617882337994 0.4482669733597406
0.4895658386022423 0.02071808460427864
0.3119830318323524 0.3247233413089589
0.6023947796783176 0.1368152202891711
0.7894999750462703 0.1002813896230987
0.4586246736901593 0.1634029779905494
0.9876981492860999 0.2817235065280239
0.08399674281985052 0.6468025758645953
0.09856075431313376 0.6898739222843687
0.1071978678350149 0.6794225727288103
0.7503293980272006 0.7840275860098749
0.8676207552783975 0.1929123898936514
0.1170921991348194 0.4920254300026883
0.8331892448897755 0.7196552330877684
0.3797195189233134 0.1234410595862782
0.1126397914570028 0.09415522092528043
0.3650027068235738 0.3215113176557412
0.2827059929406909 0.7189926488427387
0.9303762446759801 0.7758248184138623
0.7674639625969447 0.789447598017936
0.3487601261041619 0.8746705425576727
0.5265444042496022 0.7977245807920764
0.6761264816298729 0.9084342057642314
0.7586163367362398 0.7907652793689388
0.005785634440710385 0.008642141203778753
0.2229278248940854 0.3705401911886301
0.07558243453435225 0.9376690940477536
0.7097628043037665 0.2288325913129174
0.3389284865745504 0.7646203309246664
0.09172456472898298 0.1713643316412171
0.5668477940952147 0.2771878670884496
0.8354972329133898 0.4827086515778086
0.7472889860416526 0.1569352262112287
0.7834360821181402 0.6773685086680392
0.2856681807993246 0.8196505904906319
0.1854955659270592 0.8162852639593976
0.935820600808945 0.3694079674811275
0.1589197451386755 0.3683195544924218
0.8426621097630048 0.9301876718178794
0.7475355974976575 0.3382001877464267
0.09879025425607395 0.09981987340624292
0.797856239130007 0.03809517316369841
0.1286790161793427 0.6757591724227011
0.4618324642963539 0.7620206436963206
0.1646195254823191 0.9987196728708396
0.8126827656633286 0.3751837146048418
0.3348925611322608 0.1480250398024555
0.05349894860842967 0.5580513640413348
0.1416206089973758 0.5375056257687597
0.09830703965027725 0.1386522346517204
0.9958934260783175 0.9742282900752188
0.7459676285684576 0.2001330312910903
0.06438969788609654 0.1034329905366563
0.006146260287822103 0.520593291467126
0.5834592969678642 0.4207321548802153
0.1952588547475013 0.09169791716092983
0.9730525499965959 0.9163660526666625
0.8047731064692752 0.4789688913011768
0.4945876155261623 0.7440841615672952
0.6723674897133558 0.5760245273106165
0.8626141950774626 0.8992605534234464
0.9483957488846007 0.4830582077461135
0.3782676881062593 0.5520313318753904
0.1456660075037987 0.8653547692501513
0.5996998838753893 0.8406530369799565
0.5169909877132604 0.3734059173740941
0.6629618623810011 0.3807302913157679
0.4193700673732584 0.7768800917630736
0.03901504453268249 0.1280559720954271
0.1773593178909539 0.1778511165208382
0.2636583703096051 0.318067914204795
0.2800716112088779 0.1362094142842148
0.9849970660644463 0.9235309326988386
0.2144658132715015 0.9165435669251847
0.241050805126305 0.2720066814312439
0.566798764142023 0.1928840040203325
0.790545376502248 0.1839633893531573
0.228554623154518 0.1726991153615265
0.5701556417311963 0.5584117386505996
0.4721623511768004 0.5612101978455526
0.4663533929974117 0.7087302974980271
0.9104960164919154 0.8043821998270216
0.1316573578909813 0.8255929146444448
0.7380578294664453 0.9972233836774393
0.7776023352844023 0.7700372877579544
0.9465890500919358 0.01024533882276129
0.5070569163588731 0.3366780238292947
0.919651519852127 0.9030838594762209
0.4107545940232621 0.8723447877689299
0.1841117976570928 0.1319318311810407
0.4493665737398546 0.4562499613563424
0.396193301868102 0.7575574267643929
0.2411497822344704 0.7830111838405033
0.1481390074310242 0.105002201655317
0.9928619081887919 0.593540093514433
0.36913684753232 0.8023524328031574
0.2901906134383506 0.8185180399669705
0.2519382092994791 0.1575783837582705
0.9771697679957424 0.7350064795819518
0.6686606929238975 0.1067737031636984
0.4736764141616414 0.528007319870021
0.1079560439819123 0.7506299042126814
0.2496783051400311 0.06293221529911601
0.8969370534624658 0.8145729531643614
0.02061387843235822 0.3838645270263319
0.1626700457846857 0.7042889143714894
0.1300987642138529 0.3066433017856867
0.5700165261524209 0.09064358980105584
0.452820948250251 0.1522044395132264
0.3781810491621634 0.7852916737698975
0.6049132529631045 0.625901791175463
0.307287704708036 0.3053442326194355
0.002729625978923944 0.6287660130159914
0.09395547162249999 0.1766658656812782
0.4559071723521573 0.05161211121598568
0.2254966383131433 0.2250878204846553
0.8553506146573523 0.7918506987217219
0.01953627067324597 0.542572567051546
0.670423279964081 0.009129440561931702
0.5525877370291479 0.5032960964069574
0.7332707454796039 0.316876295827413
0.3933698519116316 0.5914104240322445
0.896545819727492 0.4400406751378557
0.2654118588346537 0.05565565778368135
0.612521601856955 0.06190208543930724
0.6558634037269001 0.4996837091157209
0.3777035042047382 0.4589687230994136
0.3869016752194264 0.5797911287898815
0.8203252293273834 0.6706299140230358
0.2477921427825635 0.7810134924214794
0.3795151064634845 0.5989306592374853
0.1411394778396491 0.3073289622236979
0.6243510071695882 0.3778711122962183
0.9302058000517539 0.7490339169989074

